Cache-Friendly Search Trees; or, In Which Everything Beats std::set

While a lot of work in theoretical computer science has gone into optimizing the runtime and space usage of data structures, such work very often neglects a very important component of modern computers: the cache. In doing so, very often, data structures are developed that achieve theoretically-good runtimes but are slow in practice due to a large number of cache misses. In 1999, Frigo et al. introduced the notion of a cache-oblivious algorithm: an algorithm that uses the cache to its advantage, regardless of the size or structure of said cache. Since then, various authors have designed cache-oblivious algorithms and data structures for problems from matrix multiplication to array sorting. We focus in this work on cache-oblivious search trees; i.e. implementing an ordered dictionary in a cache-friendly manner. We will start by presenting an overview of cache-oblivious data structures, especially cache-oblivious search trees. We then give practical results using these cache-oblivious structures on modern-day machinery, comparing them to the standard std::set and other cache-friendly dictionaries such as B-trees.

==> data.txt <==
N: 2^0

std::set                  | inorder insert 0.000002 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.5) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^0

std::set                  | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.5) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^1

std::set                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.5) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | inorder insert 0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^1

std::set                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.5) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | random insert  0.000000 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^2

std::set                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.5) | inorder insert 0.000003 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | inorder insert 0.000004 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | inorder insert 0.000002 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | inorder insert 0.000002 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | inorder insert 0.000001 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^2

std::set                  | random insert  0.000002 | inorder traversal 0.000000 | random traversal 0.000000
Splay Tree                | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000001
SmallTree<BFSLayout>(0.5) | random insert  0.000002 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | random insert  0.000003 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.8) | random insert  0.000002 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.9) | random insert  0.000002 | inorder traversal 0.000000 | random traversal 0.000000
BTree<2>                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<4>                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<8>                  | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<16>                 | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<32>                 | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000

N: 2^3

std::set                  | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000001
Splay Tree                | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.5) | inorder insert 0.000007 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | inorder insert 0.000003 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | inorder insert 0.000003 | inorder traversal 0.000000 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | inorder insert 0.000013 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.8) | inorder insert 0.000006 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.9) | inorder insert 0.000006 | inorder traversal 0.000000 | random traversal 0.000001
BTree<2>                  | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<4>                  | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<8>                  | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000000
BTree<16>                 | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
BTree<32>                 | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
BTree<64>                 | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000000

N: 2^3

std::set                  | random insert  0.000005 | inorder traversal 0.000001 | random traversal 0.000001
Splay Tree                | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.5) | random insert  0.000003 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.8) | random insert  0.000004 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<BFSLayout>(0.9) | random insert  0.000003 | inorder traversal 0.000000 | random traversal 0.000000
SmallTree<VEBLayout>(0.5) | random insert  0.000007 | inorder traversal 0.000000 | random traversal 0.000001
SmallTree<VEBLayout>(0.8) | random insert  0.000007 | inorder traversal 0.000000 | random traversal 0.000001
SmallTree<VEBLayout>(0.9) | random insert  0.000006 | inorder traversal 0.000001 | random traversal 0.000001
BTree<2>                  | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<4>                  | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<8>                  | random insert  0.000001 | inorder traversal 0.000001 | random traversal 0.000000
BTree<16>                 | random insert  0.000001 | inorder traversal 0.000001 | random traversal 0.000001
BTree<32>                 | random insert  0.000001 | inorder traversal 0.000000 | random traversal 0.000000
BTree<64>                 | random insert  0.000002 | inorder traversal 0.000000 | random traversal 0.000001

N: 2^4

std::set                  | inorder insert 0.000004 | inorder traversal 0.000001 | random traversal 0.000002
Splay Tree                | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000002
SmallTree<BFSLayout>(0.5) | inorder insert 0.000008 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | inorder insert 0.000007 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.9) | inorder insert 0.000005 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | inorder insert 0.000015 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.8) | inorder insert 0.000013 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.9) | inorder insert 0.000012 | inorder traversal 0.000001 | random traversal 0.000001
BTree<2>                  | inorder insert 0.000004 | inorder traversal 0.000002 | random traversal 0.000001
BTree<4>                  | inorder insert 0.000003 | inorder traversal 0.000001 | random traversal 0.000001
BTree<8>                  | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<16>                 | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
BTree<32>                 | inorder insert 0.000001 | inorder traversal 0.000001 | random traversal 0.000001
BTree<64>                 | inorder insert 0.000002 | inorder traversal 0.000001 | random traversal 0.000001

N: 2^4

std::set                  | random insert  0.000005 | inorder traversal 0.000001 | random traversal 0.000001
Splay Tree                | random insert  0.000003 | inorder traversal 0.000001 | random traversal 0.000002
SmallTree<BFSLayout>(0.5) | random insert  0.000006 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | random insert  0.000005 | inorder traversal 0.000000 | random traversal 0.000001
SmallTree<BFSLayout>(0.9) | random insert  0.000005 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | random insert  0.000012 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.8) | random insert  0.000013 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.9) | random insert  0.000012 | inorder traversal 0.000001 | random traversal 0.000001
BTree<2>                  | random insert  0.000003 | inorder traversal 0.000001 | random traversal 0.000001
BTree<4>                  | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<8>                  | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<16>                 | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<32>                 | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001
BTree<64>                 | random insert  0.000002 | inorder traversal 0.000001 | random traversal 0.000001

N: 2^5

std::set                  | inorder insert 0.000005 | inorder traversal 0.000003 | random traversal 0.000003
Splay Tree                | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000005
SmallTree<BFSLayout>(0.5) | inorder insert 0.000016 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | inorder insert 0.000012 | inorder traversal 0.000001 | random traversal 0.000002
SmallTree<BFSLayout>(0.9) | inorder insert 0.000009 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | inorder insert 0.000045 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.8) | inorder insert 0.000023 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.9) | inorder insert 0.000020 | inorder traversal 0.000002 | random traversal 0.000002
BTree<2>                  | inorder insert 0.000006 | inorder traversal 0.000003 | random traversal 0.000003
BTree<4>                  | inorder insert 0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<8>                  | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<16>                 | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<32>                 | inorder insert 0.000002 | inorder traversal 0.000002 | random traversal 0.000002
BTree<64>                 | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000002

N: 2^5

std::set                  | random insert  0.000008 | inorder traversal 0.000003 | random traversal 0.000003
Splay Tree                | random insert  0.000007 | inorder traversal 0.000001 | random traversal 0.000004
SmallTree<BFSLayout>(0.5) | random insert  0.000010 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | random insert  0.000010 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.9) | random insert  0.000010 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | random insert  0.000024 | inorder traversal 0.000002 | random traversal 0.000003
SmallTree<VEBLayout>(0.8) | random insert  0.000024 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.9) | random insert  0.000024 | inorder traversal 0.000002 | random traversal 0.000002
BTree<2>                  | random insert  0.000006 | inorder traversal 0.000003 | random traversal 0.000002
BTree<4>                  | random insert  0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<8>                  | random insert  0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<16>                 | random insert  0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<32>                 | random insert  0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<64>                 | random insert  0.000004 | inorder traversal 0.000002 | random traversal 0.000002

N: 2^6

std::set                  | inorder insert 0.000010 | inorder traversal 0.000006 | random traversal 0.000006
Splay Tree                | inorder insert 0.000005 | inorder traversal 0.000003 | random traversal 0.000010
SmallTree<BFSLayout>(0.5) | inorder insert 0.000034 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | inorder insert 0.000009 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.9) | inorder insert 0.000008 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | inorder insert 0.000030 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.8) | inorder insert 0.000019 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.9) | inorder insert 0.000017 | inorder traversal 0.000002 | random traversal 0.000002
BTree<2>                  | inorder insert 0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<4>                  | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<8>                  | inorder insert 0.000002 | inorder traversal 0.000002 | random traversal 0.000001
BTree<16>                 | inorder insert 0.000002 | inorder traversal 0.000002 | random traversal 0.000002
BTree<32>                 | inorder insert 0.000002 | inorder traversal 0.000002 | random traversal 0.000002
BTree<64>                 | inorder insert 0.000002 | inorder traversal 0.000002 | random traversal 0.000002

N: 2^6

std::set                  | random insert  0.000006 | inorder traversal 0.000002 | random traversal 0.000002
Splay Tree                | random insert  0.000005 | inorder traversal 0.000001 | random traversal 0.000003
SmallTree<BFSLayout>(0.5) | random insert  0.000008 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.8) | random insert  0.000008 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<BFSLayout>(0.9) | random insert  0.000008 | inorder traversal 0.000001 | random traversal 0.000001
SmallTree<VEBLayout>(0.5) | random insert  0.000019 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.8) | random insert  0.000019 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.9) | random insert  0.000017 | inorder traversal 0.000002 | random traversal 0.000002
BTree<2>                  | random insert  0.000004 | inorder traversal 0.000002 | random traversal 0.000002
BTree<4>                  | random insert  0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<8>                  | random insert  0.000003 | inorder traversal 0.000001 | random traversal 0.000002
BTree<16>                 | random insert  0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<32>                 | random insert  0.000003 | inorder traversal 0.000002 | random traversal 0.000002
BTree<64>                 | random insert  0.000003 | inorder traversal 0.000002 | random traversal 0.000002

N: 2^7

std::set                  | inorder insert 0.000006 | inorder traversal 0.000005 | random traversal 0.000004
Splay Tree                | inorder insert 0.000003 | inorder traversal 0.000002 | random traversal 0.000008
SmallTree<BFSLayout>(0.5) | inorder insert 0.000024 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<BFSLayout>(0.8) | inorder insert 0.000023 | inorder traversal 0.000002 | random traversal 0.000003
SmallTree<BFSLayout>(0.9) | inorder insert 0.000020 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.5) | inorder insert 0.000064 | inorder traversal 0.000004 | random traversal 0.000005
SmallTree<VEBLayout>(0.8) | inorder insert 0.000042 | inorder traversal 0.000004 | random traversal 0.000004
SmallTree<VEBLayout>(0.9) | inorder insert 0.000040 | inorder traversal 0.000004 | random traversal 0.000004
BTree<2>                  | inorder insert 0.000009 | inorder traversal 0.000004 | random traversal 0.000004
BTree<4>                  | inorder insert 0.000005 | inorder traversal 0.000004 | random traversal 0.000004
BTree<8>                  | inorder insert 0.000004 | inorder traversal 0.000004 | random traversal 0.000003
BTree<16>                 | inorder insert 0.000003 | inorder traversal 0.000003 | random traversal 0.000003
BTree<32>                 | inorder insert 0.000004 | inorder traversal 0.000003 | random traversal 0.000004
BTree<64>                 | inorder insert 0.000005 | inorder traversal 0.000003 | random traversal 0.000004

N: 2^7

std::set                  | random insert  0.000009 | inorder traversal 0.000004 | random traversal 0.000004
Splay Tree                | random insert  0.000009 | inorder traversal 0.000002 | random traversal 0.000006
SmallTree<BFSLayout>(0.5) | random insert  0.000014 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<BFSLayout>(0.8) | random insert  0.000015 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<BFSLayout>(0.9) | random insert  0.000013 | inorder traversal 0.000002 | random traversal 0.000002
SmallTree<VEBLayout>(0.5) | random insert  0.000032 | inorder traversal 0.000003 | random traversal 0.000004
SmallTree<VEBLayout>(0.8) | random insert  0.000033 | inorder traversal 0.000003 | random traversal 0.000004
SmallTree<VEBLayout>(0.9) | random insert  0.000033 | inorder traversal 0.000003 | random traversal 0.000004
BTree<2>                  | random insert  0.000007 | inorder traversal 0.000004 | random traversal 0.000004
BTree<4>                  | random insert  0.000006 | inorder traversal 0.000003 | random traversal 0.000003
BTree<8>                  | random insert  0.000005 | inorder traversal 0.000003 | random traversal 0.000003
BTree<16>                 | random insert  0.000005 | inorder traversal 0.000003 | random traversal 0.000003
BTree<32>                 | random insert  0.000006 | inorder traversal 0.000003 | random traversal 0.000003
BTree<64>                 | random insert  0.000008 | inorder traversal 0.000004 | random traversal 0.000004

N: 2^8

std::set                  | inorder insert 0.000010 | inorder traversal 0.000008 | random traversal 0.000009
Splay Tree                | inorder insert 0.000005 | inorder traversal 0.000003 | random traversal 0.000014
SmallTree<BFSLayout>(0.5) | inorder insert 0.000045 | inorder traversal 0.000003 | random traversal 0.000005
SmallTree<BFSLayout>(0.8) | inorder insert 0.000045 | inorder traversal 0.000003 | random traversal 0.000005
SmallTree<BFSLayout>(0.9) | inorder insert 0.000044 | inorder traversal 0.000003 | random traversal 0.000005
SmallTree<VEBLayout>(0.5) | inorder insert 0.000116 | inorder traversal 0.000008 | random traversal 0.000009
SmallTree<VEBLayout>(0.8) | inorder insert 0.000080 | inorder traversal 0.000008 | random traversal 0.000008
SmallTree<VEBLayout>(0.9) | inorder insert 0.000079 | inorder traversal 0.000007 | random traversal 0.000008
BTree<2>                  | inorder insert 0.000016 | inorder traversal 0.000007 | random traversal 0.000009
BTree<4>                  | inorder insert 0.000010 | inorder traversal 0.000007 | random traversal 0.000008
BTree<8>                  | inorder insert 0.000008 | inorder traversal 0.000006 | random traversal 0.000007
BTree<16>                 | inorder insert 0.000006 | inorder traversal 0.000006 | random traversal 0.000006
BTree<32>                 | inorder insert 0.000008 | inorder traversal 0.000006 | random traversal 0.000006
BTree<64>                 | inorder insert 0.000010 | inorder traversal 0.000007 | random traversal 0.000008

N: 2^8

std::set                  | random insert  0.000019 | inorder traversal 0.000008 | random traversal 0.000009
Splay Tree                | random insert  0.000018 | inorder traversal 0.000003 | random traversal 0.000014
SmallTree<BFSLayout>(0.5) | random insert  0.000024 | inorder traversal 0.000004 | random traversal 0.000005
SmallTree<BFSLayout>(0.8) | random insert  0.000027 | inorder traversal 0.000004 | random traversal 0.000004
SmallTree<BFSLayout>(0.9) | random insert  0.000028 | inorder traversal 0.000004 | random traversal 0.000004
SmallTree<VEBLayout>(0.5) | random insert  0.000062 | inorder traversal 0.000008 | random traversal 0.000009
SmallTree<VEBLayout>(0.8) | random insert  0.000065 | inorder traversal 0.000008 | random traversal 0.000009
SmallTree<VEBLayout>(0.9) | random insert  0.000068 | inorder traversal 0.000007 | random traversal 0.000009
BTree<2>                  | random insert  0.000015 | inorder traversal 0.000007 | random traversal 0.000008
BTree<4>                  | random insert  0.000012 | inorder traversal 0.000006 | random traversal 0.000007
BTree<8>                  | random insert  0.000010 | inorder traversal 0.000006 | random traversal 0.000007
BTree<16>                 | random insert  0.000011 | inorder traversal 0.000006 | random traversal 0.000006
BTree<32>                 | random insert  0.000013 | inorder traversal 0.000006 | random traversal 0.000007
BTree<64>                 | random insert  0.000016 | inorder traversal 0.000008 | random traversal 0.000009

N: 2^9

std::set                  | inorder insert 0.000020 | inorder traversal 0.000017 | random traversal 0.000019
Splay Tree                | inorder insert 0.000010 | inorder traversal 0.000005 | random traversal 0.000030
SmallTree<BFSLayout>(0.5) | inorder insert 0.000099 | inorder traversal 0.000007 | random traversal 0.000010
SmallTree<BFSLayout>(0.8) | inorder insert 0.000113 | inorder traversal 0.000007 | random traversal 0.000010
SmallTree<BFSLayout>(0.9) | inorder insert 0.000115 | inorder traversal 0.000007 | random traversal 0.000010
SmallTree<VEBLayout>(0.5) | inorder insert 0.000238 | inorder traversal 0.000016 | random traversal 0.000020
SmallTree<VEBLayout>(0.8) | inorder insert 0.000196 | inorder traversal 0.000017 | random traversal 0.000019
SmallTree<VEBLayout>(0.9) | inorder insert 0.000189 | inorder traversal 0.000017 | random traversal 0.000019
BTree<2>                  | inorder insert 0.000032 | inorder traversal 0.000015 | random traversal 0.000020
BTree<4>                  | inorder insert 0.000019 | inorder traversal 0.000013 | random traversal 0.000016
BTree<8>                  | inorder insert 0.000016 | inorder traversal 0.000012 | random traversal 0.000014
BTree<16>                 | inorder insert 0.000015 | inorder traversal 0.000015 | random traversal 0.000014
BTree<32>                 | inorder insert 0.000016 | inorder traversal 0.000012 | random traversal 0.000014
BTree<64>                 | inorder insert 0.000020 | inorder traversal 0.000014 | random traversal 0.000016

N: 2^9

std::set                  | random insert  0.000037 | inorder traversal 0.000017 | random traversal 0.000020
Splay Tree                | random insert  0.000039 | inorder traversal 0.000006 | random traversal 0.000030
SmallTree<BFSLayout>(0.5) | random insert  0.000046 | inorder traversal 0.000009 | random traversal 0.000010
SmallTree<BFSLayout>(0.8) | random insert  0.000064 | inorder traversal 0.000008 | random traversal 0.000010
SmallTree<BFSLayout>(0.9) | random insert  0.000066 | inorder traversal 0.000007 | random traversal 0.000009
SmallTree<VEBLayout>(0.5) | random insert  0.000119 | inorder traversal 0.000016 | random traversal 0.000019
SmallTree<VEBLayout>(0.8) | random insert  0.000141 | inorder traversal 0.000016 | random traversal 0.000019
SmallTree<VEBLayout>(0.9) | random insert  0.000156 | inorder traversal 0.000016 | random traversal 0.000020
BTree<2>                  | random insert  0.000032 | inorder traversal 0.000016 | random traversal 0.000020
BTree<4>                  | random insert  0.000025 | inorder traversal 0.000014 | random traversal 0.000017
BTree<8>                  | random insert  0.000021 | inorder traversal 0.000012 | random traversal 0.000015
BTree<16>                 | random insert  0.000023 | inorder traversal 0.000013 | random traversal 0.000014
BTree<32>                 | random insert  0.000027 | inorder traversal 0.000012 | random traversal 0.000015
BTree<64>                 | random insert  0.000035 | inorder traversal 0.000017 | random traversal 0.000019

N: 2^10

std::set                  | inorder insert 0.000040 | inorder traversal 0.000036 | random traversal 0.000045
Splay Tree                | inorder insert 0.000019 | inorder traversal 0.000011 | random traversal 0.000066
SmallTree<BFSLayout>(0.5) | inorder insert 0.000233 | inorder traversal 0.000015 | random traversal 0.000023
SmallTree<BFSLayout>(0.8) | inorder insert 0.000281 | inorder traversal 0.000015 | random traversal 0.000023
SmallTree<BFSLayout>(0.9) | inorder insert 0.000317 | inorder traversal 0.000015 | random traversal 0.000023
SmallTree<VEBLayout>(0.5) | inorder insert 0.000555 | inorder traversal 0.000040 | random traversal 0.000049
SmallTree<VEBLayout>(0.8) | inorder insert 0.000490 | inorder traversal 0.000039 | random traversal 0.000048
SmallTree<VEBLayout>(0.9) | inorder insert 0.000527 | inorder traversal 0.000039 | random traversal 0.000048
BTree<2>                  | inorder insert 0.000075 | inorder traversal 0.000036 | random traversal 0.000053
BTree<4>                  | inorder insert 0.000046 | inorder traversal 0.000030 | random traversal 0.000043
BTree<8>                  | inorder insert 0.000037 | inorder traversal 0.000031 | random traversal 0.000035
BTree<16>                 | inorder insert 0.000037 | inorder traversal 0.000031 | random traversal 0.000036
BTree<32>                 | inorder insert 0.000042 | inorder traversal 0.000032 | random traversal 0.000036
BTree<64>                 | inorder insert 0.000047 | inorder traversal 0.000034 | random traversal 0.000040

N: 2^10

std::set                  | random insert  0.000083 | inorder traversal 0.000041 | random traversal 0.000051
Splay Tree                | random insert  0.000095 | inorder traversal 0.000015 | random traversal 0.000074
SmallTree<BFSLayout>(0.5) | random insert  0.000092 | inorder traversal 0.000024 | random traversal 0.000025
SmallTree<BFSLayout>(0.8) | random insert  0.000133 | inorder traversal 0.000020 | random traversal 0.000024
SmallTree<BFSLayout>(0.9) | random insert  0.000148 | inorder traversal 0.000019 | random traversal 0.000023
SmallTree<VEBLayout>(0.5) | random insert  0.000258 | inorder traversal 0.000040 | random traversal 0.000052
SmallTree<VEBLayout>(0.8) | random insert  0.000302 | inorder traversal 0.000039 | random traversal 0.000048
SmallTree<VEBLayout>(0.9) | random insert  0.000346 | inorder traversal 0.000038 | random traversal 0.000048
BTree<2>                  | random insert  0.000074 | inorder traversal 0.000032 | random traversal 0.000048
BTree<4>                  | random insert  0.000058 | inorder traversal 0.000031 | random traversal 0.000041
BTree<8>                  | random insert  0.000050 | inorder traversal 0.000027 | random traversal 0.000035
BTree<16>                 | random insert  0.000056 | inorder traversal 0.000031 | random traversal 0.000038
BTree<32>                 | random insert  0.000064 | inorder traversal 0.000032 | random traversal 0.000037
BTree<64>                 | random insert  0.000083 | inorder traversal 0.000040 | random traversal 0.000045

N: 2^11

std::set                  | inorder insert 0.000093 | inorder traversal 0.000082 | random traversal 0.000117
Splay Tree                | inorder insert 0.000042 | inorder traversal 0.000026 | random traversal 0.000170
SmallTree<BFSLayout>(0.5) | inorder insert 0.000594 | inorder traversal 0.000037 | random traversal 0.000055
SmallTree<BFSLayout>(0.8) | inorder insert 0.000821 | inorder traversal 0.000037 | random traversal 0.000057
SmallTree<BFSLayout>(0.9) | inorder insert 0.000940 | inorder traversal 0.000037 | random traversal 0.000056
SmallTree<VEBLayout>(0.5) | inorder insert 0.001247 | inorder traversal 0.000087 | random traversal 0.000109
SmallTree<VEBLayout>(0.8) | inorder insert 0.001187 | inorder traversal 0.000077 | random traversal 0.000096
SmallTree<VEBLayout>(0.9) | inorder insert 0.001189 | inorder traversal 0.000075 | random traversal 0.000097
BTree<2>                  | inorder insert 0.000156 | inorder traversal 0.000071 | random traversal 0.000113
BTree<4>                  | inorder insert 0.000088 | inorder traversal 0.000059 | random traversal 0.000090
BTree<8>                  | inorder insert 0.000076 | inorder traversal 0.000056 | random traversal 0.000078
BTree<16>                 | inorder insert 0.000074 | inorder traversal 0.000055 | random traversal 0.000071
BTree<32>                 | inorder insert 0.000095 | inorder traversal 0.000082 | random traversal 0.000083
BTree<64>                 | inorder insert 0.000097 | inorder traversal 0.000072 | random traversal 0.000082

N: 2^11

std::set                  | random insert  0.000165 | inorder traversal 0.000086 | random traversal 0.000110
Splay Tree                | random insert  0.000186 | inorder traversal 0.000027 | random traversal 0.000162
SmallTree<BFSLayout>(0.5) | random insert  0.000166 | inorder traversal 0.000044 | random traversal 0.000059
SmallTree<BFSLayout>(0.8) | random insert  0.000253 | inorder traversal 0.000039 | random traversal 0.000049
SmallTree<BFSLayout>(0.9) | random insert  0.000285 | inorder traversal 0.000037 | random traversal 0.000048
SmallTree<VEBLayout>(0.5) | random insert  0.000499 | inorder traversal 0.000078 | random traversal 0.000100
SmallTree<VEBLayout>(0.8) | random insert  0.000558 | inorder traversal 0.000075 | random traversal 0.000098
SmallTree<VEBLayout>(0.9) | random insert  0.000671 | inorder traversal 0.000075 | random traversal 0.000098
BTree<2>                  | random insert  0.000143 | inorder traversal 0.000062 | random traversal 0.000102
BTree<4>                  | random insert  0.000110 | inorder traversal 0.000059 | random traversal 0.000088
BTree<8>                  | random insert  0.000094 | inorder traversal 0.000060 | random traversal 0.000075
BTree<16>                 | random insert  0.000106 | inorder traversal 0.000054 | random traversal 0.000073
BTree<32>                 | random insert  0.000123 | inorder traversal 0.000073 | random traversal 0.000078
BTree<64>                 | random insert  0.000156 | inorder traversal 0.000078 | random traversal 0.000088

N: 2^12

std::set                  | inorder insert 0.000199 | inorder traversal 0.000151 | random traversal 0.000260
Splay Tree                | inorder insert 0.000079 | inorder traversal 0.000047 | random traversal 0.000346
SmallTree<BFSLayout>(0.5) | inorder insert 0.001257 | inorder traversal 0.000073 | random traversal 0.000109
SmallTree<BFSLayout>(0.8) | inorder insert 0.001920 | inorder traversal 0.000077 | random traversal 0.000113
SmallTree<BFSLayout>(0.9) | inorder insert 0.002261 | inorder traversal 0.000074 | random traversal 0.000109
SmallTree<VEBLayout>(0.5) | inorder insert 0.002478 | inorder traversal 0.000159 | random traversal 0.000216
SmallTree<VEBLayout>(0.8) | inorder insert 0.002628 | inorder traversal 0.000154 | random traversal 0.000219
SmallTree<VEBLayout>(0.9) | inorder insert 0.003023 | inorder traversal 0.000152 | random traversal 0.000215
BTree<2>                  | inorder insert 0.000313 | inorder traversal 0.000150 | random traversal 0.000284
BTree<4>                  | inorder insert 0.000192 | inorder traversal 0.000122 | random traversal 0.000204
BTree<8>                  | inorder insert 0.000150 | inorder traversal 0.000111 | random traversal 0.000177
BTree<16>                 | inorder insert 0.000156 | inorder traversal 0.000120 | random traversal 0.000164
BTree<32>                 | inorder insert 0.000213 | inorder traversal 0.000146 | random traversal 0.000171
BTree<64>                 | inorder insert 0.000234 | inorder traversal 0.000181 | random traversal 0.000191

N: 2^12

std::set                  | random insert  0.000359 | inorder traversal 0.000163 | random traversal 0.000249
Splay Tree                | random insert  0.000423 | inorder traversal 0.000057 | random traversal 0.000375
SmallTree<BFSLayout>(0.5) | random insert  0.000323 | inorder traversal 0.000095 | random traversal 0.000109
SmallTree<BFSLayout>(0.8) | random insert  0.000468 | inorder traversal 0.000086 | random traversal 0.000105
SmallTree<BFSLayout>(0.9) | random insert  0.000607 | inorder traversal 0.000083 | random traversal 0.000102
SmallTree<VEBLayout>(0.5) | random insert  0.000998 | inorder traversal 0.000153 | random traversal 0.000218
SmallTree<VEBLayout>(0.8) | random insert  0.001173 | inorder traversal 0.000152 | random traversal 0.000219
SmallTree<VEBLayout>(0.9) | random insert  0.001386 | inorder traversal 0.000152 | random traversal 0.000217
BTree<2>                  | random insert  0.000311 | inorder traversal 0.000135 | random traversal 0.000231
BTree<4>                  | random insert  0.000242 | inorder traversal 0.000120 | random traversal 0.000197
BTree<8>                  | random insert  0.000205 | inorder traversal 0.000125 | random traversal 0.000174
BTree<16>                 | random insert  0.000225 | inorder traversal 0.000112 | random traversal 0.000158
BTree<32>                 | random insert  0.000268 | inorder traversal 0.000157 | random traversal 0.000176
BTree<64>                 | random insert  0.000330 | inorder traversal 0.000185 | random traversal 0.000199

N: 2^13

std::set                  | inorder insert 0.000537 | inorder traversal 0.000315 | random traversal 0.000695
Splay Tree                | inorder insert 0.000181 | inorder traversal 0.000100 | random traversal 0.000829
SmallTree<BFSLayout>(0.5) | inorder insert 0.003013 | inorder traversal 0.000174 | random traversal 0.000251
SmallTree<BFSLayout>(0.8) | inorder insert 0.004614 | inorder traversal 0.000166 | random traversal 0.000241
SmallTree<BFSLayout>(0.9) | inorder insert 0.006316 | inorder traversal 0.000169 | random traversal 0.000242
SmallTree<VEBLayout>(0.5) | inorder insert 0.005703 | inorder traversal 0.000319 | random traversal 0.000530
SmallTree<VEBLayout>(0.8) | inorder insert 0.006531 | inorder traversal 0.000314 | random traversal 0.000491
SmallTree<VEBLayout>(0.9) | inorder insert 0.007763 | inorder traversal 0.000309 | random traversal 0.000475
BTree<2>                  | inorder insert 0.000677 | inorder traversal 0.000321 | random traversal 0.000728
BTree<4>                  | inorder insert 0.000409 | inorder traversal 0.000256 | random traversal 0.000477
BTree<8>                  | inorder insert 0.000349 | inorder traversal 0.000243 | random traversal 0.000402
BTree<16>                 | inorder insert 0.000363 | inorder traversal 0.000296 | random traversal 0.000367
BTree<32>                 | inorder insert 0.000459 | inorder traversal 0.000282 | random traversal 0.000358
BTree<64>                 | inorder insert 0.000587 | inorder traversal 0.000524 | random traversal 0.000512

N: 2^13

std::set                  | random insert  0.000848 | inorder traversal 0.000364 | random traversal 0.000654
Splay Tree                | random insert  0.000977 | inorder traversal 0.000122 | random traversal 0.000931
SmallTree<BFSLayout>(0.5) | random insert  0.000694 | inorder traversal 0.000222 | random traversal 0.000246
SmallTree<BFSLayout>(0.8) | random insert  0.000989 | inorder traversal 0.000189 | random traversal 0.000236
SmallTree<BFSLayout>(0.9) | random insert  0.001404 | inorder traversal 0.000177 | random traversal 0.000226
SmallTree<VEBLayout>(0.5) | random insert  0.002019 | inorder traversal 0.000308 | random traversal 0.000480
SmallTree<VEBLayout>(0.8) | random insert  0.002435 | inorder traversal 0.000313 | random traversal 0.000483
SmallTree<VEBLayout>(0.9) | random insert  0.002810 | inorder traversal 0.000309 | random traversal 0.000486
BTree<2>                  | random insert  0.000708 | inorder traversal 0.000274 | random traversal 0.000539
BTree<4>                  | random insert  0.000512 | inorder traversal 0.000249 | random traversal 0.000443
BTree<8>                  | random insert  0.000458 | inorder traversal 0.000255 | random traversal 0.000388
BTree<16>                 | random insert  0.000483 | inorder traversal 0.000254 | random traversal 0.000362
BTree<32>                 | random insert  0.000567 | inorder traversal 0.000319 | random traversal 0.000391
BTree<64>                 | random insert  0.000705 | inorder traversal 0.000478 | random traversal 0.000499

N: 2^14

std::set                  | inorder insert 0.001337 | inorder traversal 0.000683 | random traversal 0.001801
Splay Tree                | inorder insert 0.000373 | inorder traversal 0.000218 | random traversal 0.002051
SmallTree<BFSLayout>(0.5) | inorder insert 0.007338 | inorder traversal 0.000373 | random traversal 0.000529
SmallTree<BFSLayout>(0.8) | inorder insert 0.011420 | inorder traversal 0.000369 | random traversal 0.000547
SmallTree<BFSLayout>(0.9) | inorder insert 0.015022 | inorder traversal 0.000373 | random traversal 0.000526
SmallTree<VEBLayout>(0.5) | inorder insert 0.012429 | inorder traversal 0.000641 | random traversal 0.001120
SmallTree<VEBLayout>(0.8) | inorder insert 0.015053 | inorder traversal 0.000628 | random traversal 0.001076
SmallTree<VEBLayout>(0.9) | inorder insert 0.019385 | inorder traversal 0.000622 | random traversal 0.001116
BTree<2>                  | inorder insert 0.001446 | inorder traversal 0.000726 | random traversal 0.001928
BTree<4>                  | inorder insert 0.000840 | inorder traversal 0.000529 | random traversal 0.001177
BTree<8>                  | inorder insert 0.000663 | inorder traversal 0.000498 | random traversal 0.001017
BTree<16>                 | inorder insert 0.000777 | inorder traversal 0.000532 | random traversal 0.000881
BTree<32>                 | inorder insert 0.000991 | inorder traversal 0.000594 | random traversal 0.000933
BTree<64>                 | inorder insert 0.001319 | inorder traversal 0.000880 | random traversal 0.001019

N: 2^14

std::set                  | random insert  0.001906 | inorder traversal 0.000763 | random traversal 0.001607
Splay Tree                | random insert  0.002354 | inorder traversal 0.000293 | random traversal 0.002562
SmallTree<BFSLayout>(0.5) | random insert  0.001369 | inorder traversal 0.000450 | random traversal 0.000526
SmallTree<BFSLayout>(0.8) | random insert  0.001935 | inorder traversal 0.000416 | random traversal 0.000503
SmallTree<BFSLayout>(0.9) | random insert  0.002800 | inorder traversal 0.000401 | random traversal 0.000484
SmallTree<VEBLayout>(0.5) | random insert  0.004141 | inorder traversal 0.000627 | random traversal 0.001097
SmallTree<VEBLayout>(0.8) | random insert  0.004837 | inorder traversal 0.000644 | random traversal 0.001098
SmallTree<VEBLayout>(0.9) | random insert  0.005993 | inorder traversal 0.000653 | random traversal 0.001097
BTree<2>                  | random insert  0.001629 | inorder traversal 0.000599 | random traversal 0.001334
BTree<4>                  | random insert  0.001151 | inorder traversal 0.000555 | random traversal 0.001058
BTree<8>                  | random insert  0.000981 | inorder traversal 0.000506 | random traversal 0.000896
BTree<16>                 | random insert  0.001040 | inorder traversal 0.000626 | random traversal 0.000820
BTree<32>                 | random insert  0.001202 | inorder traversal 0.000638 | random traversal 0.000819
BTree<64>                 | random insert  0.001586 | inorder traversal 0.001024 | random traversal 0.001102

N: 2^15

std::set                  | inorder insert 0.003405 | inorder traversal 0.001732 | random traversal 0.004738
Splay Tree                | inorder insert 0.000766 | inorder traversal 0.000438 | random traversal 0.005021
SmallTree<BFSLayout>(0.5) | inorder insert 0.017190 | inorder traversal 0.000803 | random traversal 0.001182
SmallTree<BFSLayout>(0.8) | inorder insert 0.028258 | inorder traversal 0.000807 | random traversal 0.001197
SmallTree<BFSLayout>(0.9) | inorder insert 0.038749 | inorder traversal 0.000806 | random traversal 0.001174
SmallTree<VEBLayout>(0.5) | inorder insert 0.028210 | inorder traversal 0.001412 | random traversal 0.002725
SmallTree<VEBLayout>(0.8) | inorder insert 0.037018 | inorder traversal 0.001301 | random traversal 0.002464
SmallTree<VEBLayout>(0.9) | inorder insert 0.048912 | inorder traversal 0.001292 | random traversal 0.002459
BTree<2>                  | inorder insert 0.002991 | inorder traversal 0.001448 | random traversal 0.004442
BTree<4>                  | inorder insert 0.001749 | inorder traversal 0.001121 | random traversal 0.002791
BTree<8>                  | inorder insert 0.001402 | inorder traversal 0.001024 | random traversal 0.002400
BTree<16>                 | inorder insert 0.001680 | inorder traversal 0.001065 | random traversal 0.001970
BTree<32>                 | inorder insert 0.002077 | inorder traversal 0.001307 | random traversal 0.001904
BTree<64>                 | inorder insert 0.002782 | inorder traversal 0.001808 | random traversal 0.002174

N: 2^15

std::set                  | random insert  0.004479 | inorder traversal 0.001563 | random traversal 0.003835
Splay Tree                | random insert  0.006024 | inorder traversal 0.000638 | random traversal 0.006665
SmallTree<BFSLayout>(0.5) | random insert  0.002986 | inorder traversal 0.001007 | random traversal 0.001188
SmallTree<BFSLayout>(0.8) | random insert  0.004108 | inorder traversal 0.000907 | random traversal 0.001133
SmallTree<BFSLayout>(0.9) | random insert  0.005688 | inorder traversal 0.000882 | random traversal 0.001102
SmallTree<VEBLayout>(0.5) | random insert  0.008627 | inorder traversal 0.001310 | random traversal 0.002514
SmallTree<VEBLayout>(0.8) | random insert  0.010639 | inorder traversal 0.001303 | random traversal 0.002504
SmallTree<VEBLayout>(0.9) | random insert  0.012048 | inorder traversal 0.001318 | random traversal 0.002511
BTree<2>                  | random insert  0.003820 | inorder traversal 0.001215 | random traversal 0.003083
BTree<4>                  | random insert  0.002627 | inorder traversal 0.001135 | random traversal 0.002444
BTree<8>                  | random insert  0.002273 | inorder traversal 0.001101 | random traversal 0.002183
BTree<16>                 | random insert  0.002335 | inorder traversal 0.001168 | random traversal 0.001962
BTree<32>                 | random insert  0.002576 | inorder traversal 0.001400 | random traversal 0.001910
BTree<64>                 | random insert  0.003395 | inorder traversal 0.002144 | random traversal 0.002352

N: 2^16

std::set                  | inorder insert 0.007645 | inorder traversal 0.004378 | random traversal 0.011309
Splay Tree                | inorder insert 0.001545 | inorder traversal 0.000868 | random traversal 0.011801
SmallTree<BFSLayout>(0.5) | inorder insert 0.040228 | inorder traversal 0.001759 | random traversal 0.002704
SmallTree<BFSLayout>(0.8) | inorder insert 0.068146 | inorder traversal 0.001744 | random traversal 0.002722
SmallTree<BFSLayout>(0.9) | inorder insert 0.095110 | inorder traversal 0.001757 | random traversal 0.002721
SmallTree<VEBLayout>(0.5) | inorder insert 0.062715 | inorder traversal 0.002748 | random traversal 0.006323
SmallTree<VEBLayout>(0.8) | inorder insert 0.087014 | inorder traversal 0.002899 | random traversal 0.005739
SmallTree<VEBLayout>(0.9) | inorder insert 0.117470 | inorder traversal 0.002866 | random traversal 0.005726
BTree<2>                  | inorder insert 0.006005 | inorder traversal 0.003341 | random traversal 0.013028
BTree<4>                  | inorder insert 0.003652 | inorder traversal 0.002407 | random traversal 0.006825
BTree<8>                  | inorder insert 0.002922 | inorder traversal 0.002203 | random traversal 0.005367
BTree<16>                 | inorder insert 0.003563 | inorder traversal 0.002273 | random traversal 0.004537
BTree<32>                 | inorder insert 0.004731 | inorder traversal 0.003318 | random traversal 0.004532
BTree<64>                 | inorder insert 0.005803 | inorder traversal 0.003598 | random traversal 0.004460

N: 2^16

std::set                  | random insert  0.010451 | inorder traversal 0.004233 | random traversal 0.009964
Splay Tree                | random insert  0.014090 | inorder traversal 0.001318 | random traversal 0.015557
SmallTree<BFSLayout>(0.5) | random insert  0.006263 | inorder traversal 0.002086 | random traversal 0.002706
SmallTree<BFSLayout>(0.8) | random insert  0.008903 | inorder traversal 0.001928 | random traversal 0.002559
SmallTree<BFSLayout>(0.9) | random insert  0.011574 | inorder traversal 0.001846 | random traversal 0.002477
SmallTree<VEBLayout>(0.5) | random insert  0.018002 | inorder traversal 0.002841 | random traversal 0.005829
SmallTree<VEBLayout>(0.8) | random insert  0.021726 | inorder traversal 0.002832 | random traversal 0.005929
SmallTree<VEBLayout>(0.9) | random insert  0.025062 | inorder traversal 0.002863 | random traversal 0.005796
BTree<2>                  | random insert  0.008581 | inorder traversal 0.002552 | random traversal 0.007099
BTree<4>                  | random insert  0.005902 | inorder traversal 0.002396 | random traversal 0.005634
BTree<8>                  | random insert  0.005088 | inorder traversal 0.002184 | random traversal 0.004871
BTree<16>                 | random insert  0.005184 | inorder traversal 0.002575 | random traversal 0.004370
BTree<32>                 | random insert  0.005731 | inorder traversal 0.003041 | random traversal 0.004422
BTree<64>                 | random insert  0.007292 | inorder traversal 0.004016 | random traversal 0.004926

N: 2^17

std::set                  | inorder insert 0.016630 | inorder traversal 0.011068 | random traversal 0.033594
Splay Tree                | inorder insert 0.003191 | inorder traversal 0.001859 | random traversal 0.030416
SmallTree<BFSLayout>(0.5) | inorder insert 0.093313 | inorder traversal 0.003815 | random traversal 0.006449
SmallTree<BFSLayout>(0.8) | inorder insert 0.162652 | inorder traversal 0.003831 | random traversal 0.006548
SmallTree<BFSLayout>(0.9) | inorder insert 0.232948 | inorder traversal 0.003829 | random traversal 0.006387
SmallTree<VEBLayout>(0.5) | inorder insert 0.138695 | inorder traversal 0.005777 | random traversal 0.014428
SmallTree<VEBLayout>(0.8) | inorder insert 0.202784 | inorder traversal 0.006130 | random traversal 0.013686
SmallTree<VEBLayout>(0.9) | inorder insert 0.281992 | inorder traversal 0.006156 | random traversal 0.013497
BTree<2>                  | inorder insert 0.012625 | inorder traversal 0.009072 | random traversal 0.038712
BTree<4>                  | inorder insert 0.007626 | inorder traversal 0.005308 | random traversal 0.018711
BTree<8>                  | inorder insert 0.006189 | inorder traversal 0.004613 | random traversal 0.014719
BTree<16>                 | inorder insert 0.007694 | inorder traversal 0.005061 | random traversal 0.010840
BTree<32>                 | inorder insert 0.010170 | inorder traversal 0.006298 | random traversal 0.010402
BTree<64>                 | inorder insert 0.012260 | inorder traversal 0.007422 | random traversal 0.010222

N: 2^17

std::set                  | random insert  0.026729 | inorder traversal 0.011156 | random traversal 0.029552
Splay Tree                | random insert  0.036842 | inorder traversal 0.003556 | random traversal 0.039448
SmallTree<BFSLayout>(0.5) | random insert  0.014980 | inorder traversal 0.004420 | random traversal 0.006482
SmallTree<BFSLayout>(0.8) | random insert  0.019978 | inorder traversal 0.004053 | random traversal 0.006167
SmallTree<BFSLayout>(0.9) | random insert  0.025179 | inorder traversal 0.004017 | random traversal 0.005928
SmallTree<VEBLayout>(0.5) | random insert  0.038487 | inorder traversal 0.006067 | random traversal 0.013362
SmallTree<VEBLayout>(0.8) | random insert  0.045059 | inorder traversal 0.006072 | random traversal 0.013320
SmallTree<VEBLayout>(0.9) | random insert  0.053232 | inorder traversal 0.006172 | random traversal 0.013301
BTree<2>                  | random insert  0.020133 | inorder traversal 0.006306 | random traversal 0.019181
BTree<4>                  | random insert  0.013481 | inorder traversal 0.005393 | random traversal 0.015227
BTree<8>                  | random insert  0.011712 | inorder traversal 0.004685 | random traversal 0.011389
BTree<16>                 | random insert  0.011619 | inorder traversal 0.005339 | random traversal 0.010045
BTree<32>                 | random insert  0.012630 | inorder traversal 0.008231 | random traversal 0.010588
BTree<64>                 | random insert  0.015824 | inorder traversal 0.008566 | random traversal 0.010862

N: 2^18

std::set                  | inorder insert 0.037886 | inorder traversal 0.025277 | random traversal 0.095041
Splay Tree                | inorder insert 0.006515 | inorder traversal 0.006121 | random traversal 0.081558
SmallTree<BFSLayout>(0.5) | inorder insert 0.212273 | inorder traversal 0.008311 | random traversal 0.016662
SmallTree<BFSLayout>(0.8) | inorder insert 0.385254 | inorder traversal 0.008254 | random traversal 0.015980
SmallTree<BFSLayout>(0.9) | inorder insert 0.565921 | inorder traversal 0.008312 | random traversal 0.016034
SmallTree<VEBLayout>(0.5) | inorder insert 0.306667 | inorder traversal 0.011895 | random traversal 0.041069
SmallTree<VEBLayout>(0.8) | inorder insert 0.473799 | inorder traversal 0.012775 | random traversal 0.033654
SmallTree<VEBLayout>(0.9) | inorder insert 0.675109 | inorder traversal 0.012709 | random traversal 0.033807
BTree<2>                  | inorder insert 0.026066 | inorder traversal 0.019997 | random traversal 0.091651
BTree<4>                  | inorder insert 0.015574 | inorder traversal 0.011190 | random traversal 0.047422
BTree<8>                  | inorder insert 0.013125 | inorder traversal 0.009694 | random traversal 0.038066
BTree<16>                 | inorder insert 0.016056 | inorder traversal 0.010103 | random traversal 0.025482
BTree<32>                 | inorder insert 0.021250 | inorder traversal 0.012378 | random traversal 0.022371
BTree<64>                 | inorder insert 0.027477 | inorder traversal 0.018408 | random traversal 0.024324

N: 2^18

std::set                  | random insert  0.069623 | inorder traversal 0.025258 | random traversal 0.100685
Splay Tree                | random insert  0.085316 | inorder traversal 0.011346 | random traversal 0.121205
SmallTree<BFSLayout>(0.5) | random insert  0.032901 | inorder traversal 0.009304 | random traversal 0.016134
SmallTree<BFSLayout>(0.8) | random insert  0.043432 | inorder traversal 0.008731 | random traversal 0.015054
SmallTree<BFSLayout>(0.9) | random insert  0.054804 | inorder traversal 0.008466 | random traversal 0.014550
SmallTree<VEBLayout>(0.5) | random insert  0.084125 | inorder traversal 0.012751 | random traversal 0.033847
SmallTree<VEBLayout>(0.8) | random insert  0.097012 | inorder traversal 0.012800 | random traversal 0.034855
SmallTree<VEBLayout>(0.9) | random insert  0.113234 | inorder traversal 0.012819 | random traversal 0.034338
BTree<2>                  | random insert  0.050030 | inorder traversal 0.015974 | random traversal 0.051338
BTree<4>                  | random insert  0.033132 | inorder traversal 0.012210 | random traversal 0.034553
BTree<8>                  | random insert  0.026834 | inorder traversal 0.010712 | random traversal 0.027946
BTree<16>                 | random insert  0.026371 | inorder traversal 0.011277 | random traversal 0.023753
BTree<32>                 | random insert  0.029494 | inorder traversal 0.016419 | random traversal 0.023498
BTree<64>                 | random insert  0.034593 | inorder traversal 0.018168 | random traversal 0.023853

N: 2^19

std::set                  | inorder insert 0.082524 | inorder traversal 0.053869 | random traversal 0.262742
Splay Tree                | inorder insert 0.013067 | inorder traversal 0.013995 | random traversal 0.227956
SmallTree<BFSLayout>(0.5) | inorder insert 0.484122 | inorder traversal 0.018110 | random traversal 0.041225
SmallTree<BFSLayout>(0.8) | inorder insert 0.911463 | inorder traversal 0.017837 | random traversal 0.039792
SmallTree<BFSLayout>(0.9) | inorder insert 1.365606 | inorder traversal 0.018190 | random traversal 0.043351
SmallTree<VEBLayout>(0.5) | inorder insert 0.686404 | inorder traversal 0.024939 | random traversal 0.113986
SmallTree<VEBLayout>(0.8) | inorder insert 1.104420 | inorder traversal 0.026823 | random traversal 0.110023
SmallTree<VEBLayout>(0.9) | inorder insert 1.627641 | inorder traversal 0.026601 | random traversal 0.092443
BTree<2>                  | inorder insert 0.055284 | inorder traversal 0.043495 | random traversal 0.264739
BTree<4>                  | inorder insert 0.032050 | inorder traversal 0.023097 | random traversal 0.145801
BTree<8>                  | inorder insert 0.027987 | inorder traversal 0.020647 | random traversal 0.106128
BTree<16>                 | inorder insert 0.033188 | inorder traversal 0.020386 | random traversal 0.075577
BTree<32>                 | inorder insert 0.044214 | inorder traversal 0.026968 | random traversal 0.071434
BTree<64>                 | inorder insert 0.062682 | inorder traversal 0.043781 | random traversal 0.065706

N: 2^19

std::set                  | random insert  0.191760 | inorder traversal 0.054951 | random traversal 0.234699
Splay Tree                | random insert  0.272139 | inorder traversal 0.033827 | random traversal 0.374608
SmallTree<BFSLayout>(0.5) | random insert  0.079366 | inorder traversal 0.020241 | random traversal 0.050446
SmallTree<BFSLayout>(0.8) | random insert  0.097832 | inorder traversal 0.019705 | random traversal 0.039424
SmallTree<BFSLayout>(0.9) | random insert  0.121610 | inorder traversal 0.019529 | random traversal 0.039914
SmallTree<VEBLayout>(0.5) | random insert  0.188874 | inorder traversal 0.026454 | random traversal 0.091595
SmallTree<VEBLayout>(0.8) | random insert  0.214408 | inorder traversal 0.026594 | random traversal 0.096177
SmallTree<VEBLayout>(0.9) | random insert  0.240245 | inorder traversal 0.026735 | random traversal 0.090762
BTree<2>                  | random insert  0.131792 | inorder traversal 0.035574 | random traversal 0.133942
BTree<4>                  | random insert  0.081779 | inorder traversal 0.027212 | random traversal 0.094327
BTree<8>                  | random insert  0.066462 | inorder traversal 0.023018 | random traversal 0.076210
BTree<16>                 | random insert  0.083696 | inorder traversal 0.024108 | random traversal 0.060666
BTree<32>                 | random insert  0.070313 | inorder traversal 0.032117 | random traversal 0.053219
BTree<64>                 | random insert  0.083267 | inorder traversal 0.041795 | random traversal 0.056882

N: 2^20

std::set                  | inorder insert 0.185929 | inorder traversal 0.116659 | random traversal 0.684268
Splay Tree                | inorder insert 0.026673 | inorder traversal 0.028468 | random traversal 0.563188
SmallTree<BFSLayout>(0.5) | inorder insert 1.083308 | inorder traversal 0.038901 | random traversal 0.110876
SmallTree<BFSLayout>(0.8) | inorder insert 2.094736 | inorder traversal 0.039247 | random traversal 0.117344
SmallTree<BFSLayout>(0.9) | inorder insert 3.183461 | inorder traversal 0.039741 | random traversal 0.113461
SmallTree<VEBLayout>(0.5) | inorder insert 1.496763 | inorder traversal 0.051172 | random traversal 0.251427
SmallTree<VEBLayout>(0.8) | inorder insert 2.522812 | inorder traversal 0.055001 | random traversal 0.260671
SmallTree<VEBLayout>(0.9) | inorder insert 3.762674 | inorder traversal 0.054980 | random traversal 0.241287
BTree<2>                  | inorder insert 0.114854 | inorder traversal 0.093007 | random traversal 0.639342
BTree<4>                  | inorder insert 0.066336 | inorder traversal 0.045357 | random traversal 0.324816
BTree<8>                  | inorder insert 0.066142 | inorder traversal 0.042661 | random traversal 0.255025
BTree<16>                 | inorder insert 0.075527 | inorder traversal 0.043175 | random traversal 0.170219
BTree<32>                 | inorder insert 0.099753 | inorder traversal 0.057017 | random traversal 0.153886
BTree<64>                 | inorder insert 0.140015 | inorder traversal 0.080208 | random traversal 0.153141

N: 2^20

std::set                  | random insert  0.558324 | inorder traversal 0.121181 | random traversal 0.633517
Splay Tree                | random insert  0.768737 | inorder traversal 0.076301 | random traversal 0.993324
SmallTree<BFSLayout>(0.5) | random insert  0.214051 | inorder traversal 0.043996 | random traversal 0.127184
SmallTree<BFSLayout>(0.8) | random insert  0.234686 | inorder traversal 0.043100 | random traversal 0.118895
SmallTree<BFSLayout>(0.9) | random insert  0.283904 | inorder traversal 0.042996 | random traversal 0.114229
SmallTree<VEBLayout>(0.5) | random insert  0.460876 | inorder traversal 0.056214 | random traversal 0.250683
SmallTree<VEBLayout>(0.8) | random insert  0.528500 | inorder traversal 0.055828 | random traversal 0.236189
SmallTree<VEBLayout>(0.9) | random insert  0.590531 | inorder traversal 0.056215 | random traversal 0.228941
BTree<2>                  | random insert  0.350909 | inorder traversal 0.078016 | random traversal 0.362883
BTree<4>                  | random insert  0.225512 | inorder traversal 0.057003 | random traversal 0.232460
BTree<8>                  | random insert  0.195262 | inorder traversal 0.047622 | random traversal 0.195511
BTree<16>                 | random insert  0.172214 | inorder traversal 0.051949 | random traversal 0.159751
BTree<32>                 | random insert  0.178710 | inorder traversal 0.067172 | random traversal 0.145807
BTree<64>                 | random insert  0.236237 | inorder traversal 0.101995 | random traversal 0.158288

N: 2^21

std::set                  | inorder insert 0.436150 | inorder traversal 0.252206 | random traversal 1.669411
Splay Tree                | inorder insert 0.053878 | inorder traversal 0.059786 | random traversal 1.478870
SmallTree<BFSLayout>(0.5) | inorder insert 2.390414 | inorder traversal 0.082876 | random traversal 0.328429
SmallTree<BFSLayout>(0.8) | inorder insert 4.687974 | inorder traversal 0.084714 | random traversal 0.333088
SmallTree<BFSLayout>(0.9) | inorder insert 7.431467 | inorder traversal 0.085579 | random traversal 0.386697
SmallTree<VEBLayout>(0.5) | inorder insert 3.268116 | inorder traversal 0.106406 | random traversal 0.604217
SmallTree<VEBLayout>(0.8) | inorder insert 5.595182 | inorder traversal 0.104432 | random traversal 0.576010
SmallTree<VEBLayout>(0.9) | inorder insert 8.717491 | inorder traversal 0.104462 | random traversal 0.592681
BTree<2>                  | inorder insert 0.243072 | inorder traversal 0.198321 | random traversal 1.644425
BTree<4>                  | inorder insert 0.137150 | inorder traversal 0.094351 | random traversal 0.809603
BTree<8>                  | inorder insert 0.137244 | inorder traversal 0.089549 | random traversal 0.649505
BTree<16>                 | inorder insert 0.158992 | inorder traversal 0.094901 | random traversal 0.433816
BTree<32>                 | inorder insert 0.221325 | inorder traversal 0.137900 | random traversal 0.385475
BTree<64>                 | inorder insert 0.290995 | inorder traversal 0.156114 | random traversal 0.359271

N: 2^21

std::set                  | random insert  1.226788 | inorder traversal 0.245172 | random traversal 1.348740
Splay Tree                | random insert  1.942161 | inorder traversal 0.163492 | random traversal 2.450207
SmallTree<BFSLayout>(0.5) | random insert  0.504233 | inorder traversal 0.091870 | random traversal 0.332761
SmallTree<BFSLayout>(0.8) | random insert  0.567783 | inorder traversal 0.085362 | random traversal 0.307010
SmallTree<BFSLayout>(0.9) | random insert  0.656290 | inorder traversal 0.085475 | random traversal 0.301212
SmallTree<VEBLayout>(0.5) | random insert  1.012201 | inorder traversal 0.104524 | random traversal 0.573718
SmallTree<VEBLayout>(0.8) | random insert  1.139091 | inorder traversal 0.105114 | random traversal 0.571505
SmallTree<VEBLayout>(0.9) | random insert  1.275525 | inorder traversal 0.105008 | random traversal 0.573775
BTree<2>                  | random insert  0.823187 | inorder traversal 0.154184 | random traversal 0.849157
BTree<4>                  | random insert  0.546021 | inorder traversal 0.116123 | random traversal 0.573660
BTree<8>                  | random insert  0.458025 | inorder traversal 0.098776 | random traversal 0.468756
BTree<16>                 | random insert  0.434961 | inorder traversal 0.103009 | random traversal 0.381604
BTree<32>                 | random insert  0.453905 | inorder traversal 0.137558 | random traversal 0.345540
BTree<64>                 | random insert  0.562368 | inorder traversal 0.207708 | random traversal 0.387829

N: 2^22

std::set                  | inorder insert    1.008 | inorder traversal    0.551 | random traversal    3.913
Splay Tree                | inorder insert    0.107 | inorder traversal    0.122 | random traversal    3.725
SmallTree<BFSLayout>(0.5) | inorder insert    5.257 | inorder traversal    0.175 | random traversal    1.226
SmallTree<BFSLayout>(0.8) | inorder insert   10.478 | inorder traversal    0.176 | random traversal    1.207
SmallTree<BFSLayout>(0.9) | inorder insert   17.091 | inorder traversal    0.175 | random traversal    1.210
SmallTree<VEBLayout>(0.5) | inorder insert    7.063 | inorder traversal    0.217 | random traversal    1.474
SmallTree<VEBLayout>(0.8) | inorder insert   12.532 | inorder traversal    0.214 | random traversal    1.396
SmallTree<VEBLayout>(0.9) | inorder insert   20.115 | inorder traversal    0.215 | random traversal    1.402
BTree<2>                  | inorder insert    0.520 | inorder traversal    0.424 | random traversal    4.115
BTree<4>                  | inorder insert    0.283 | inorder traversal    0.191 | random traversal    1.933
BTree<8>                  | inorder insert    0.292 | inorder traversal    0.187 | random traversal    1.517
BTree<16>                 | inorder insert    0.331 | inorder traversal    0.185 | random traversal    1.106
BTree<32>                 | inorder insert    0.464 | inorder traversal    0.252 | random traversal    0.977
BTree<64>                 | inorder insert    0.591 | inorder traversal    0.312 | random traversal    0.935

N: 2^22

std::set                  | random insert     3.154 | inorder traversal    0.523 | random traversal    3.525
Splay Tree                | random insert     4.960 | inorder traversal    0.337 | random traversal    5.851
SmallTree<BFSLayout>(0.5) | random insert     1.623 | inorder traversal    0.190 | random traversal    1.259
SmallTree<BFSLayout>(0.8) | random insert     1.793 | inorder traversal    0.180 | random traversal    1.210
SmallTree<BFSLayout>(0.9) | random insert     1.961 | inorder traversal    0.178 | random traversal    1.183
SmallTree<VEBLayout>(0.5) | random insert     2.364 | inorder traversal    0.216 | random traversal    1.406
SmallTree<VEBLayout>(0.8) | random insert     2.661 | inorder traversal    0.216 | random traversal    1.398
SmallTree<VEBLayout>(0.9) | random insert     2.926 | inorder traversal    0.218 | random traversal    1.398
BTree<2>                  | random insert     2.065 | inorder traversal    0.329 | random traversal    2.184
BTree<4>                  | random insert     1.418 | inorder traversal    0.245 | random traversal    1.538
BTree<8>                  | random insert     1.189 | inorder traversal    0.204 | random traversal    1.183
BTree<16>                 | random insert     1.099 | inorder traversal    0.219 | random traversal    0.991
BTree<32>                 | random insert     1.135 | inorder traversal    0.296 | random traversal    0.901
BTree<64>                 | random insert     1.409 | inorder traversal    0.414 | random traversal    0.963

N: 2^23

std::set                  | inorder insert    2.238 | inorder traversal    1.218 | random traversal    8.982
Splay Tree                | inorder insert    0.147 | inorder traversal    0.238 | random traversal    8.850
SmallTree<BFSLayout>(0.5) | inorder insert   11.626 | inorder traversal    0.372 | random traversal    3.110
SmallTree<BFSLayout>(0.8) | inorder insert   23.714 | inorder traversal    0.377 | random traversal    3.141
SmallTree<BFSLayout>(0.9) | inorder insert   39.220 | inorder traversal    0.372 | random traversal    3.143
SmallTree<VEBLayout>(0.5) | inorder insert   15.413 | inorder traversal    0.450 | random traversal    3.358
SmallTree<VEBLayout>(0.8) | inorder insert   28.301 | inorder traversal    0.441 | random traversal    3.143
SmallTree<VEBLayout>(0.9) | inorder insert   46.090 | inorder traversal    0.440 | random traversal    3.162
BTree<2>                  | inorder insert    1.083 | inorder traversal    0.894 | random traversal    9.739
BTree<4>                  | inorder insert    0.583 | inorder traversal    0.393 | random traversal    4.682
BTree<8>                  | inorder insert    0.611 | inorder traversal    0.398 | random traversal    3.618
BTree<16>                 | inorder insert    0.680 | inorder traversal    0.375 | random traversal    2.551
BTree<32>                 | inorder insert    0.958 | inorder traversal    0.492 | random traversal    2.384
BTree<64>                 | inorder insert    1.220 | inorder traversal    0.655 | random traversal    2.280

N: 2^23

std::set                  | random insert     7.621 | inorder traversal    1.114 | random traversal    8.337
Splay Tree                | random insert    11.961 | inorder traversal    0.705 | random traversal   13.498
SmallTree<BFSLayout>(0.5) | random insert     4.029 | inorder traversal    0.399 | random traversal    3.202
SmallTree<BFSLayout>(0.8) | random insert     4.367 | inorder traversal    0.381 | random traversal    3.119
SmallTree<BFSLayout>(0.9) | random insert     4.787 | inorder traversal    0.377 | random traversal    2.666
SmallTree<VEBLayout>(0.5) | random insert     4.989 | inorder traversal    0.446 | random traversal    2.960
SmallTree<VEBLayout>(0.8) | random insert     5.563 | inorder traversal    0.444 | random traversal    2.865
SmallTree<VEBLayout>(0.9) | random insert     6.036 | inorder traversal    0.447 | random traversal    3.010
BTree<2>                  | random insert     4.977 | inorder traversal    0.690 | random traversal    4.755
BTree<4>                  | random insert     3.230 | inorder traversal    0.507 | random traversal    3.348
BTree<8>                  | random insert     2.665 | inorder traversal    0.435 | random traversal    2.678
BTree<16>                 | random insert     2.432 | inorder traversal    0.480 | random traversal    2.370
BTree<32>                 | random insert     2.658 | inorder traversal    0.598 | random traversal    2.086
BTree<64>                 | random insert     3.256 | inorder traversal    0.841 | random traversal    2.219

N: 2^24

std::set                  | inorder insert    5.169 | inorder traversal    2.743 | random traversal   20.398
Splay Tree                | inorder insert    0.423 | inorder traversal    0.476 | random traversal   21.251
SmallTree<BFSLayout>(0.5) | inorder insert   25.782 | inorder traversal    0.790 | random traversal    6.996
SmallTree<BFSLayout>(0.8) | inorder insert   53.725 | inorder traversal    0.810 | random traversal    6.777
SmallTree<BFSLayout>(0.9) | inorder insert   89.555 | inorder traversal    0.781 | random traversal    6.135
SmallTree<VEBLayout>(0.5) | inorder insert   33.560 | inorder traversal    0.928 | random traversal    7.767
SmallTree<VEBLayout>(0.8) | inorder insert   63.660 | inorder traversal    0.909 | random traversal    6.951
SmallTree<VEBLayout>(0.9) | inorder insert  104.892 | inorder traversal    0.905 | random traversal    6.332
BTree<2>                  | inorder insert    2.239 | inorder traversal    2.206 | random traversal   20.408
BTree<4>                  | inorder insert    1.187 | inorder traversal    0.804 | random traversal    9.901
BTree<8>                  | inorder insert    1.250 | inorder traversal    0.812 | random traversal    7.987
BTree<16>                 | inorder insert    1.386 | inorder traversal    0.788 | random traversal    5.612
BTree<32>                 | inorder insert    1.953 | inorder traversal    1.010 | random traversal    5.007
BTree<64>                 | inorder insert    2.601 | inorder traversal    1.478 | random traversal    4.799

N: 2^24

std::set                  | random insert    15.264 | inorder traversal    2.103 | random traversal   16.290
Splay Tree                | random insert    24.824 | inorder traversal    1.475 | random traversal   28.126
SmallTree<BFSLayout>(0.5) | random insert     7.788 | inorder traversal    0.851 | random traversal    6.292
SmallTree<BFSLayout>(0.8) | random insert     8.448 | inorder traversal    0.805 | random traversal    6.313
SmallTree<BFSLayout>(0.9) | random insert     9.375 | inorder traversal    0.791 | random traversal    6.061
SmallTree<VEBLayout>(0.5) | random insert    10.526 | inorder traversal    0.912 | random traversal    6.939
SmallTree<VEBLayout>(0.8) | random insert    11.753 | inorder traversal    0.912 | random traversal    6.798
SmallTree<VEBLayout>(0.9) | random insert    12.814 | inorder traversal    0.917 | random traversal    6.892
BTree<2>                  | random insert    10.304 | inorder traversal    1.369 | random traversal   10.877
BTree<4>                  | random insert     6.891 | inorder traversal    1.005 | random traversal    7.120
BTree<8>                  | random insert     5.658 | inorder traversal    0.878 | random traversal    5.698
BTree<16>                 | random insert     5.323 | inorder traversal    0.962 | random traversal    4.839
BTree<32>                 | random insert     5.313 | inorder traversal    1.199 | random traversal    4.357
BTree<64>                 | random insert     6.178 | inorder traversal    1.698 | random traversal    4.498

N: 2^25

std::set                  | inorder insert   13.025 | inorder traversal    6.774 | random traversal   43.017
Splay Tree                | inorder insert    0.843 | inorder traversal    0.951 | random traversal   47.647
SmallTree<BFSLayout>(0.5) | inorder insert   58.784 | inorder traversal    1.702 | random traversal   17.558
SmallTree<BFSLayout>(0.8) | inorder insert  120.335 | inorder traversal    1.685 | random traversal   19.131
SmallTree<BFSLayout>(0.9) | inorder insert  204.778 | inorder traversal    1.671 | random traversal   18.092
SmallTree<VEBLayout>(0.5) | inorder insert   73.280 | inorder traversal    1.912 | random traversal   18.817
SmallTree<VEBLayout>(0.8) | inorder insert  141.127 | inorder traversal    1.868 | random traversal   16.782
SmallTree<VEBLayout>(0.9) | inorder insert  239.167 | inorder traversal    1.870 | random traversal   17.447
BTree<2>                  | inorder insert    4.707 | inorder traversal    4.887 | random traversal   51.367
BTree<4>                  | inorder insert    2.467 | inorder traversal    1.664 | random traversal   23.844
BTree<8>                  | inorder insert    2.557 | inorder traversal    1.694 | random traversal   17.614
BTree<16>                 | inorder insert    2.932 | inorder traversal    1.714 | random traversal   13.564
BTree<32>                 | inorder insert    4.057 | inorder traversal    2.145 | random traversal   11.637
BTree<64>                 | inorder insert    5.694 | inorder traversal    3.493 | random traversal   13.148

N: 2^25

std::set                  | random insert    39.674 | inorder traversal    5.533 | random traversal   43.993
Splay Tree                | random insert    72.507 | inorder traversal    3.941 | random traversal   83.777
SmallTree<BFSLayout>(0.5) | random insert    22.131 | inorder traversal    1.805 | random traversal   19.347
SmallTree<BFSLayout>(0.8) | random insert    24.097 | inorder traversal    1.739 | random traversal   17.872
SmallTree<BFSLayout>(0.9) | random insert    25.786 | inorder traversal    1.676 | random traversal   19.268
SmallTree<VEBLayout>(0.5) | random insert    24.978 | inorder traversal    1.887 | random traversal   17.726
SmallTree<VEBLayout>(0.8) | random insert    26.999 | inorder traversal    1.884 | random traversal   17.661
SmallTree<VEBLayout>(0.9) | random insert    29.839 | inorder traversal    1.895 | random traversal   16.991
BTree<2>                  | random insert    27.878 | inorder traversal    3.289 | random traversal   31.365
BTree<4>                  | random insert    20.695 | inorder traversal    2.342 | random traversal   21.860
BTree<8>                  | random insert    16.398 | inorder traversal    1.937 | random traversal   17.267
BTree<16>                 | random insert    14.679 | inorder traversal    2.022 | random traversal   14.380
BTree<32>                 | random insert    14.858 | inorder traversal    2.549 | random traversal   12.725
BTree<64>                 | random insert    16.746 | inorder traversal    3.587 | random traversal   12.849

N: 2^26

std::set                  | inorder insert   30.758 | inorder traversal   17.468 | random traversal  112.802
Splay Tree                | inorder insert    1.674 | inorder traversal    1.932 | random traversal  115.121
SmallTree<BFSLayout>(0.5) | inorder insert  131.151 | inorder traversal    3.625 | random traversal   48.362
SmallTree<BFSLayout>(0.8) | inorder insert  267.592 | inorder traversal    3.580 | random traversal   48.192
SmallTree<BFSLayout>(0.9) | inorder insert  459.942 | inorder traversal    3.558 | random traversal   40.406
SmallTree<VEBLayout>(0.5) | inorder insert  159.227 | inorder traversal    3.917 | random traversal   39.432
SmallTree<VEBLayout>(0.8) | inorder insert  312.239 | inorder traversal    3.838 | random traversal   36.734
SmallTree<VEBLayout>(0.9) | inorder insert  530.754 | inorder traversal    3.828 | random traversal   39.131
BTree<2>                  | inorder insert    9.746 | inorder traversal   11.183 | random traversal  116.776
BTree<4>                  | inorder insert    5.032 | inorder traversal    3.448 | random traversal   59.534
BTree<8>                  | inorder insert    5.238 | inorder traversal    3.554 | random traversal   45.197
BTree<16>                 | inorder insert    6.051 | inorder traversal    3.400 | random traversal   33.761
BTree<32>                 | inorder insert    8.779 | inorder traversal    4.931 | random traversal   29.716
BTree<64>                 | inorder insert   12.018 | inorder traversal    6.522 | random traversal   30.209

N: 2^26

std::set                  | random insert    82.898 | inorder traversal   11.461 | random traversal   92.702
Splay Tree                | random insert   152.245 | inorder traversal    7.405 | random traversal  183.032
SmallTree<BFSLayout>(0.5) | random insert    46.363 | inorder traversal    3.877 | random traversal   38.516
SmallTree<BFSLayout>(0.8) | random insert    48.687 | inorder traversal    3.812 | random traversal   38.555
SmallTree<BFSLayout>(0.9) | random insert    53.627 | inorder traversal    3.786 | random traversal   39.833
SmallTree<VEBLayout>(0.5) | random insert    52.600 | inorder traversal    3.887 | random traversal   38.157
SmallTree<VEBLayout>(0.8) | random insert    57.865 | inorder traversal    3.889 | random traversal   37.387
SmallTree<VEBLayout>(0.9) | random insert    62.160 | inorder traversal    3.910 | random traversal   36.975
BTree<2>                  | random insert    59.728 | inorder traversal    6.367 | random traversal   64.647
BTree<4>                  | random insert    41.920 | inorder traversal    4.754 | random traversal   45.022
BTree<8>                  | random insert    36.369 | inorder traversal    4.069 | random traversal   39.212
BTree<16>                 | random insert    32.156 | inorder traversal    4.203 | random traversal   32.883
BTree<32>                 | random insert    32.610 | inorder traversal    5.206 | random traversal   29.191
BTree<64>                 | random insert    36.674 | inorder traversal    7.743 | random traversal   26.768
